The Changing Face of $\alpha$ Centauri B: Probing plage and stellar activity in K-dwarfs

A detailed knowledge of stellar activity is crucial for understanding stellar dynamos, as well as pushing exoplanet radial-velocity detection limits towards Earth analogue confirmation. We directly compare archival HARPS spectra taken at the minimum in $\alpha$ Cen B's activity cycle to a high-activity state when clear rotational modulation of $\log{R'_{HK}}$ is visible. Relative to the inactive spectra, we find a large number of narrow pseudo-emission features in the active spectra with strengths that are rotationally modulated. These features most likely originate from plage, spots, or a combination of both. They also display radial velocity variations of $\sim$300 m s$^{-1}$ - consistent with an active region rotating across the stellar surface. Furthermore, we see evidence that some of the lines originating from the `active immaculate' photosphere appear broader relative to the `inactive immaculate' case. This may be due to enhanced contributions of e.g. magnetic bright points to these lines, which then causes additional line broadening. More detailed analysis may enable measurements of plage and spot coverage using single spectra in the future.

==> legacy/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
